Development of Underactuated Geometric Compliant (UGC) Module with Variable Radial for Robotic Applications

This paper introduces a novel underactuated geometric compliant (UGC) robot and investigates the behaviors of underactuated compliant modules with variable radial stiffness, aiming to enhance the versatility and functionality of UGC robots. We initiate the study by designing and fabricating various compliant semi-rigid geometric joints, each tailored to a specific design objective. These joints undergo physical testing to validate their stiffness characteristics and returnable angles as durability factors. Subsequently, we develop a mathematical model based on Gaussian process regression to incorporate the different geometric joint characteristics, including thickness, facilitating the development of fully functional prototypes with easy-to-3D print models. After analyzing individual joints, we present various configurational combinations to construct the overall UGC module for robotics applications. Our final prototype UGC can dynamically alter its radius, reducing to 80-85\% of its original value while maintaining structural integrity and operational efficiency. This study discusses potential abilities, challenges, and limitations associated with employing UGC modules, offering valuable insights for future research and developments in UGC robotics.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

